A Planar Linear Arboricity Conjecture

The linear arboricity la(G) of a graph G is the minimum number of linear forests that partition the edges of G. In 1984, Akiyama et al. stated the Linear Arboricity Conjecture (LAC), that the linear arboricity of any simple graph of maximum degree $\Delta$ is either $\lceil \tfrac{\Delta}{2} \rceil$ or $\lceil \tfrac{\Delta+1}{2} \rceil$. In [J. L. Wu. On the linear arboricity of planar graphs. J. Graph Theory, 31:129-134, 1999] and [J. L. Wu and Y. W. Wu. The linear arboricity of planar graphs of maximum degree seven is four. J. Graph Theory, 58(3):210-220, 2008.] it was proven that LAC holds for all planar graphs. LAC implies that for $\Delta$ odd, ${\rm la}(G)=\big \lceil \tfrac{\Delta}{2} \big \rceil$. We conjecture that for planar graphs this equality is true also for any even $\Delta \ge 6$. In this paper we show that it is true for any even $\Delta \ge 10$, leaving open only the cases $\Delta=6, 8$. We present also an O(n log n)-time algorithm for partitioning a planar graph into max{la(G),5} linear forests, which is optimal when $\Delta \ge 9$.

==> Figures/two_cubic.tikz <==
  \begin{tikzpicture}[scale=0.5]
    \input{two_cubic_fig_not_dashed}
  \end{tikzpicture}

